Optimizing Provenance Computations

Data provenance is essential for debugging query results, auditing data in cloud environments, and explaining outputs of Big Data analytics. A well-established technique is to represent provenance as annotations on data and to instrument queries to propagate these annotations to produce results annotated with provenance. However, even sophisticated optimizers are often incapable of producing efficient execution plans for instrumented queries, because of their inherent complexity and unusual structure. Thus, while instrumentation enables provenance support for databases without requiring any modification to the DBMS, the performance of this approach is far from optimal. In this work, we develop provenance specific optimizations to address this problem. Specifically, we introduce algebraic equivalences targeted at instrumented queries and discuss alternative, equivalent ways of instrumenting a query for provenance capture. Furthermore, we present an extensible heuristic and cost-based optimization (CBO) framework that governs the application of these optimizations and implement this framework in our GProM provenance system. Our CBO is agnostic to the plan space shape, uses a DBMS for cost estimation, and enables retrofitting of optimization choices into existing code by adding a few LOC. Our experiments confirm that these optimizations are highly effective, often improving performance by several orders of magnitude for diverse provenance tasks.

==> figs/experiments_v2/SimpleAggAll.csv <==
Query	OH(exh)		OH(bal)		OH(exh+adp)	OH(bal+adp)	RT(bal/exh)		RT(exh+adp)	RT(bal+adp)	OH+RT(exh)	OH+RT(exh+adp)	OH+RT(bal+adp)
1	0.08233		0.1	  	0.08		0.07966		0.079961		0.07126722	0.07112027	0.162291	0.15126722	0.15078027
2	0.144		0.149	  	0.086		0.085666	0.076372		0.08188944	0.08157216	0.220372	0.16788944	0.16723816	
3	0.84833		0.857	  	0.115		0.117		0.088315		2.96413497	3.02005419	0.936645	3.07913497	3.13705419
4	0.857		0.776	  	0.108		0.109666	0.078026		0.70939694	0.71094147	0.935026	0.81739694	0.82060747
5	5.095333	4.889	  	0.34466		0.298		0.079977		2.85248187	2.5519704	5.17531		3.19714187	2.8499704
6	5.40233		6.809	  	0.42		0.308333333	0.07905			0.38856532	1.68378421	5.48138		0.80856532	1.992117543
7	35.5		35.662	  	1.653		0.5		0.080604		0.97281275	3.64682914	35.580604	2.62581275	4.14682914
8	36.245		35.43	  	2.965333	0.53		0.083664		0.28467627	1.86783809	36.328664	3.25000927	2.39783809
9	239.7533	246.8	  	0.40333		0.404		0.084048		4.77865129	4.77460661	239.837348	5.18198129	5.17860661
10	257.67		238.93	  	0.76		1.18		0.084748		1.19884658	0.43721765	257.754748	1.95884658	1.61721765

==> figs/experiments_v2/TPCHAll.csv <==
Query	OH(exh)		OH(bal)		OH(exh+adp)	OH(bal+adp)	RT(bal/exh/exh+adp)	RT(bal+adp)	OH+RT(exh)	OH+RT(exh+adp)	OH+RT(bal+adp)
Q1	0.14875		0.235		0.1475		0.23925		124.7783447		124.7783447	124.9270947	124.9258447	125.0175947
Q3	0.345		0.66		0.36		0.63		2.5248366		2.5248366	2.8698366	2.8848366	3.1548366	
Q5	0.8625		1.706		0.83		1.64		0.38086142		1.59660617	2.45910617	1.21086142	3.23660617
Q6	0.105		0.149		0.10425		0.146		1.3802			1.3802		1.4852		1.48445		1.5262
Q7	1.2115		4.3792		1.26		2.45		2.4452237		3.66511		4.87661		3.7052237	6.11511
Q8	1.335		4.7635		1.3466		2.62		1.6975495		2.7661241	4.1011241	3.0441495	5.3861241
Q10	0.49		0.9415		0.48		0.955		2.93360137		2.93360137	3.42360137	3.41360137	3.88860137
Q12	0.22325		0.38675		0.225		0.38		2.0365688		2.0365688	2.2598188	2.2615688	2.4165688
Q13	0.35		0.325		0.345		0.33		76.243654		76.243654	76.593654	76.588654	76.573654
Q14	0.18		0.273		0.18		0.29		15.70571533		15.70571533	15.88571533	15.88571533	15.99571533
Q19	0.21		0.342		0.2		0.35		0.15767973		0.15767973	0.36767973	0.35767973	0.50767973

==> figs/experiments_v2/tpch_100MB.csv <==
Query	Join+Heu	Join+Heu	Join+Heu  Join+NoHeu   Join+NoHeu   Join+NoHeu    Window+Heu	Window+Heu	Window+Heu	 Window+NoHeu  Window+NoHeu   Window+NoHeu    Cost+Heu	Cost+Heu	Cost+Heu
Q1	10.763295	0.104049921727772 	0.104049921727772    16.624007   0    0   10.321503	0.123595478283795	0.123595478283795   14.762335   0   0   10.689787	0.101707958095468 0.101707958095468 
Q3	0.194584	0.0218638552041436	0.0218638552041436    0    0    0  0.239487	0.0252049449856571	0.0252049449856571    0    0    0     0.257355	0.0269817716716305 0.0269817716716305
Q5	1.030213	0.0132309979990757	0.0132309979990757    0    0    0  0.252127	0.00291851814654581	0.00291851814654581   0    0    0  0.237407	0.00228989614326475 0.00228989614326475
Q6	0.18397 	0.021402827648078	0.021402827648078     0    0    0   0.154063	0.0167793882483867	0.0167793882483867   0    0    0   0.154858	0.0167153775148917 0.0167153775148917
Q7	0.376776	0.0405853384714894 	0.0405853384714894  0    0    0    0.231556	0.0250762429287164	0.0250762429287164  0    0    0    0.232906	0.0242806840284618 0.0242806840284618
Q8	38.68527	0.918979986892168	0.918979986892168  0    0    0    0.195415	0.0208815306869492	0.0208815306869492  0    0    0   0.192486	0.0206466662635884 0.0206466662635884
Q10	0.424876	0.00252453092204157	0.00252453092204157     0    0    0    0.192594	0.00208080141903415	0.00208080141903415   0    0    0   0.384702	0.045886240971907 0.045886240971907
Q12	0.428525	0.0441692097604202	0.0441692097604202   0    0    0    0.212764	0.0221355638473476	0.0221355638473476  0    0    0    0.218055	0.0225182054036284 0.0225182054036284
Q13	2.642988	0.0346286058319705 	0.0346286058319705    8.035979     0    0     2.872399	0.0329910858382988	0.0329910858382988   4.623098   0    0 3.230385	0.0384625599168854  0.0384625599168854  
Q14	1.4458	        0.145238480595922 	0.145238480595922   0    0    0     1.599862	0.160209087868428	0.160209087868428   0    0    0   1.58547	0.15871247411225 0.15871247411225 
Q19	0.030861	0.0036224303167901	0.0036224303167901   0    0    0    0.024825	0.00291953390286874	0.00291953390286874   0    0    0    0.02475	0.00288856179092641 0.00288856179092641





==> figs/experiments_v2/tpch_10MB.csv <==
Query	Join+Heu	Join+Heu	Join+Heu  Join+NoHeu   Join+NoHeu   Join+NoHeu    Window+Heu	Window+Heu	Window+Heu	 Window+NoHeu  Window+NoHeu   Window+NoHeu    Cost+Heu	Cost+Heu	Cost+Heu
Q1	1.066694	0.106984549716811 	0.106984549716811  1.48960896   0    0    1.050672	0.105308630104776	0.105308630104776  1.4002809   0   0   1.069443	0.107279907505811    0.107279907505811 
Q3	0.029889	0.00348727266832769	0.00348727266832769  0   0   0  0.028696	0.00307615105335065	0.00307615105335065    0   0   0  0.030957	0.00316685277365399 0.00316685277365399
Q5	0.035379	0.00359580279810873	0.00359580279810873    0.453883  0   0   0.012182	0.00122072045530498	0.00122072045530498  0.299849   0   0 0.010967	0.00109259098449783 0.00228989614326475
Q6	0.041483 	0.0042324333426529	0.0042324333426529  0   0   0   0.027136	0.00276169373211441	0.00276169373211441  0   0   0    0.026547	0.00278400954711291 0.00278400954711291
Q7	0.05498 	0.00571990206246284	0.00571990206246284   0   0   0    0.033356	0.0034340908385998	0.0034340908385998    0   0   0    0.033401	0.00344108409887207 0.00344108409887207
Q8	0.151926	0.0157885612619834	0.0157885612619834    0   0   0    0.034022	0.00348931416327048	0.00348931416327048   0   0   0    0.034084	0.00349324489264638   0.00349324489264638
Q10	0.050709	0.00526495025435674	0.00526495025435674   0   0   0    0.027823	0.00278588836100803	0.00278588836100803   0   0   0    0.046338	0.00478526000093994 0.00478526000093994
Q12	0.047687	0.00502623980327242	0.00502623980327242   0   0   0    0.027269	0.00294358901852823	0.00294358901852823   0   0   0    0.027193	0.00292511865058496 0.00292511865058496
Q13	0.263216	0.0264504250316783 	0.0264504250316783   1.47345   0    0   0.289605	0.0290490859275765	0.0290490859275765   0.851191   0   0  0.323738	0.032366917573166  5.4143202164029  
Q14	0.14889	        0.0150235301264383 	0.0150235301264383   80.469227    0    0   0.164485	0.0165950182726624	0.0165950182726624  46.014777   0   0  0.163148   	0.016380923628138  0.016380923628138 
Q19	0.006899	0.000800253890962112	0.000800253890962112   108.807758  0   0   0.005886	0.000678647611061882	0.000678647611061882  62.058259  0   0  0.006247	0.000752458590222744   0.000752458590222744





==> figs/experiments_v2/tpch_overhead.csv <==
TPCH	 Window+NoHeu	  Window+Heu      Join+NoHeu	 Join+Heu       Cost+NoHeu       Cost+Heu
Q1	0.06045	        0.11574           0.05983	 0.10579         0.11206         0.14875
Q3	0.06352	        0.21532           0.0641	0.22883          0.162           0.345
Q5	0.06874 	0.412             0.06917	0.45158          0.379           0.8625
Q6	0.0584	        0.09085           0.05852	0.09287          0.10037         0.105
Q7	0.0684	        0.41048           0.06915	0.45743          0.25084         1.2115
Q8	0.07415	        0.6942            0.07506	0.76701          0.32927         1.335
Q10	0.06583	        0.27177           0.06685	0.28898          0.198           0.49
Q12	0.06129	        0.14794           0.06159	0.15317          0.13638         0.22325
Q13	0.0609	        0.14894           0.06085	0.14897          0.22091         0.35
Q14     0.06005         0.13092           0.06034       0.13544          0.11579         0.18
Q19     0.06092         0.1311            0.06166       0.13647          0.13541         0.21

